Planar 4-critical graphs with four triangles

By the Grunbaum-Aksenov Theorem (extending Grotzsch's Theorem) every planar graph with at most three triangles is 3-colorable. However, there are infinitely many planar 4-critical graphs with exactly four triangles. We describe all such graphs. This answers a question of Erdos from 1990.

==> fig-7cycle.pgf <==
\usetikzlibrary{patterns}
\usetikzlibrary{fadings}
\usetikzlibrary{shapes}

\def\e{1.3}
\def\sc{360/7}

\def\confA{
\draw 
(0,0)  node[insep,label={below:$ $}] (x1) {} 
--++(0:\e) node[insep,label={below:$ $}] (x2) {} 
--++(\sc:\e) node[insep,label={right:$1$}] (x3) {} 
--++(2*\sc:\e) node[insep,label={right:$ $}] (x4) {} 
--++(3*\sc:\e) node[insep,label={above:$ $}] (x5) {} 
--++(4*\sc:\e) node[insep,label={left:$ $}] (x6) {} 
--++(5*\sc:\e) node[insep,label={left:$1$}] (x7) {} 
--(x1)
(x3)--(x7)
(x1) ++(0.5*\e,-1.2) node{(a)}
;
}

\def\confB{
\draw 
(0,0)  node[insep,label={below:$ $}] (x1) {} 
--++(0:\e) node[insep,label={below:$ $}]  {} coordinate (x2)
--++(\sc:\e) node[insep,label={right:$2$}] {} coordinate (x3)
--++(2*\sc:\e) node[insep,label={right:$1$}] (x4) {} 
--++(3*\sc:\e) node[insep,label={above:$3$}] (x5) {} 
--++(4*\sc:\e) node[insep,label={left:$2$}] (x6) {} 
--++(5*\sc:\e) node[insep,label={left:$1$}] (x7) {} 
--(x1)
(x7) --  node[insep,label={below:$ $},pos=0.5] (x8) {}   (x3)
(x1) ++(0.5*\e,-1.2) node{(b)}
;
\fill[pattern=grid]
(x3) 
--++(2*\sc:\e) 
--++(3*\sc:\e) 
--++(4*\sc:\e) 
--++(5*\sc:\e) 
;

}

\def\confC{
\draw 
(0,0)  node[insep,label={below:$1$}] (x1) {} 
--++(0:\e) node[insep,label={below:$3$}] (x2) {} 
--++(\sc:\e) node[insep,label={right:$2$}] (x3) {} 
--++(2*\sc:\e) node[insep,label={right:$1$}] (x4) {} 
--++(3*\sc:\e) node[insep,label={above:$2$}] (x5) {} 
--++(4*\sc:\e) node[insep,label={left:$3$}] (x6) {} 
--++(5*\sc:\e) node[insep,label={left:$2$}] (x7) {} 
--(x1)
(x4) --++(230:0.7*\e) node[insep,label={left:$ $}] (x8) {} 
(x6) --++(-50:0.7*\e) node[insep,label={left:$ $}]  {} coordinate (x9)
(x8)--(x9)
(x1) ++(0.5*\e,-1.2) node{(c)}
;
\fill[pattern=grid]
(x9) --++(-50:-0.7*\e)
--++(5*\sc:\e) 
--++(6*\sc:\e) 
--++(7*\sc:\e) 
--++(8*\sc:\e) 
--++(9*\sc:\e) 
 --++(230:0.7*\e)
;

}



\begin{tikzpicture}
[insep/.style={inner sep=1.7pt, outer sep=0pt, circle, fill}, noin/.style={inner sep=0pt, outer sep=0pt, circle, fill},
]

%\clip (-3,-3.2) rectangle (10,2.6);

\begin{scope}[xshift=0cm, yshift = 0cm] 
\confA 
\end{scope}
\begin{scope}[xshift=5cm, yshift = 0cm] 
\confB
\end{scope}
\begin{scope}[xshift=10cm, yshift = 0cm] 
\confC 
\end{scope}


\end{tikzpicture}

==> fig-H1-H2.pgf <==


\usetikzlibrary{patterns}
\usetikzlibrary{fadings}
\usetikzlibrary{shapes,snakes}

\tikzset{insep/.style={inner sep=1.8pt, outer sep=0pt, circle, fill=black},
insepb/.style={inner sep=2.3pt, outer sep=0pt, circle,fill},
insepr/.style={inner sep=2.3pt, outer sep=0pt, circle, fill=red}, 
noin/.style={inner sep=0pt, outer sep=0pt, circle, fill},
precol/.style={inner sep=1.8pt, outer sep=0pt, circle, fill},
empty/.style={inner sep=0pt, outer sep=1.8pt, circle},
three/.style={inner sep=1.5pt, outer sep=0pt, regular polygon,regular polygon sides=3, draw,fill=white},
four/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=4, draw,fill=white},
five/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=5, draw,fill=white},
mix/.style={inner sep=1.8pt, outer sep=0pt, circle, draw,fill=white},
mixg/.style={inner sep=1.8pt, outer sep=0pt, circle, fill=gray!90},}

\def\e{0.2}
\def\f{0.5}
\def\z{1.1}

\def\havel{
\draw
(0,0) -- ++(\e,0)  node[insep](a){} 
(a) -- ++(30:\f) node[insep](b){} 
(a) -- ++(-30:\f) node[insep](c){} 
(c)--(b)
(0,0) -- ++(-\e,0)  node[insep](d){} 
(d) -- ++(150:\f) node[insep](e){} 
(d) -- ++(210:\f) node[insep](f){} 
(e)--(f)
(0,0)  ++(0,\z) node[insep](q){} 
(e)-- (q) -- (b)
(0,0)  ++(0,-\z) node[insep](r){} 
(f)-- (r) -- (c)
;
}

\def\ex{0.5}
\def\fx{0.7}
\def\zx{1.3}
\def\dx{0.45}

\def\havelX{
\draw
(0,0)   node[insep](Q){} 
(Q)    ++(\ex,0)  node[insep](a){} 
(a) -- ++(50:\fx) node[insep](b){} 
(a) -- ++(-50:\fx) node[insep](c){} 
(c)--(b)
(Q) -- ++(-\ex,0)  node[insep](d){} 
(d) -- ++(120:\fx) node[insep](e){} 
(d) -- ++(240:\fx) node[insep](f){} 
(e) to[out=230,in=130] (f)
(0,0)  ++(0,\zx) node[insep](q){} 
(e)-- (q) -- (b)
(0,0)  ++(0,-\zx) node[insep](r){} 
(f)-- (r) -- (c)
(Q)--++(90:\dx) node[insep](qtopa){} -- (a)
(qtopa)--(e)
(Q)--++(90:-\dx) node[insep](qtop){} -- (a)
(qtop)--(f)
;
\draw[line width=1.1pt]
(a) -- (qtopa) -- (e)--(d)--(f)--(qtop)--(a)
;
}

\def\confA{
\havel
\draw
(q) node[insep,label={above:$u$}]{}
(r) node[insep,label={below:$v$}]{}
(0,-1.9) node {$H_0$}
;
}

\def\confB{
\havel
\draw
(r) node[insep,label={below:$v_1$}] (rr){}
(q) node[insep,label={above:$u_1$}] (qq){}
(d) node[insep, label={below:$r$}]{}
;
\begin{scope}[xshift=2.3cm]
\havel
\draw
(q) node[insep,label={above:$u_2$}]{}
(r) node[insep,label={below:$v_2$}]{}
(d) node[insep, label={below:$s$}]{}

;

\end{scope}
\draw
(r)--(rr)
(q) -- (qq)
(r) to[out=160,in=340,looseness=1.8] (qq)
(q) to[out=340,in=340,looseness=2.3] (rr)
;
\draw
(1.15,-1.9) node {$H_1$}
;
}


\def\confC{
\havelX
\draw
(a) node[insep,label={above:$r_1$}]{}
(qtop) node[insep,label={below:$r_2$}]{}
(f) node[insep,label={below:$r_3$}]{}
(d) ++(180:0.34) node {$r_4$}
(e) node[insep,label={above:$r_5$}]{}
(qtopa) ++(90:0.30) node {$r_6$}
;
\draw
(r) node[insep] (rr){}
(q) node[insep] (qq){}
;
\begin{scope}[xshift=2.4cm]
\havelX
\draw
(a) node[insep,label={above:$s_1$}]{}
(qtop) node[insep,label={below:$s_2$}]{}
(f) node[insep,label={below:$s_3$}]{}
(d) ++(180:0.34) node {$s_4$}
(e) node[insep,label={above:$s_5$}]{}
(qtopa) ++(90:0.30) node {$s_6$}
;
\end{scope}
\draw
(r)--(rr)
(q) -- (qq)
(r) to[out=178,in=350,looseness=2] (qq)
(q) to[out=340,in=340,looseness=2.3] (rr)
;
\draw
(1.15,-1.9) node {$H_2$}
;
}

\def\confK4{
\draw
(0,0) node[insep](a){}
(a) -- ++(90:1) node[insep](b){}
(a) -- ++(210:1) node[insep](c){}
(a) -- ++(330:1) node[insep](d){}
(b)--(c)--(d)--(b)
;
}

\begin{tikzpicture}
\clip
(-2.8,-2.2) rectangle (8.9,1.6)
;
\begin{scope}[xshift=-2cm, yshift=0cm]   \confA \end{scope}
\begin{scope}[xshift=0cm, yshift=0cm]   \confB \end{scope}
\begin{scope}[xshift=5cm, yshift=0cm]   \confC \end{scope}
\end{tikzpicture}

==> fig-fragment.pgf <==


\usetikzlibrary{patterns}
\usetikzlibrary{fadings}
\usetikzlibrary{shapes,snakes}

\def\e{1.7} % side of big square
\def\f{1.0}  % size of triangles inside
\def\ih{0.7} % Shif of inside havel
\def\th{0.3} % size of triangle in inside Havel
\def\oh{0.6} % Shif of outside havel
\def\oth{0.3} % triangle of outside havel

\def\od{0.5} % Shif of outside diamond
\def\otd{0.3} % triangle of outside diamond

\def\td{0.5} % Shif of top diamond
\def\ttd{0.3} % top  triangle diamond

\def\os{0.4} % Shif of outside square

\def\xh{0.6} % Shif of top diamond
\def\xth{0.3} % top  triangle diamond

\def\ha{50} % havel angle

\def\x{0.9} % special configuration
\def\y{1.1} % special configuration


\def\square{
\draw
(0,0) node[insep](a0){} -- ++(30:\e) node[insep,label={below:$c$}](a1){} -- 
++(150:\e) node[insep](a2){} -- ++(210:\e) node[insep,label={below:$a$}](a3){} -- (a0)
;
}


\def\insidediamond{
\draw
(a3) -- +(20:\f)  node[insep](b1){}
 -- ++(-20:\f)  node[insep](b2){}
-- ++( 20:\f) node[insep](b3){} -- (a1)
(b2)--(a3)
(b3)--(b1)
;
}

\def\insidehavel{
\draw
(a0)  ++(90:\ih)  node[insep](b1){}
(a2)  ++(270:\ih)  node[insep](b2){}
(b1)--(b2)
(b1) -- ++(270+\ha:\th) node[insep](b3){}
(b1) -- ++(270-\ha:\th) node[insep](b4){} -- (b3)
(b2) -- ++(90-\ha:\th) node[insep](b5){}
(b2) -- ++(90+\ha:\th) node[insep](b6){} -- (b5)
(b5) -- (a1)--(b3)
(b6) -- (a3)--(b4)
;
}

\def\outsidehavel{
\draw
(a3)  ++(180:\oh)  node[insep](b1){}
--  ++(180:\oth)  node[insep](b2){}
(b1) -- ++(\ha:\th) node[insep](b3){}
(b1) -- ++(-\ha:\th) node[insep](b4){} -- (b3)
(b2) -- ++(180-\ha:\th) node[insep](b5){}
(b2) -- ++(180+\ha:\th) node[insep](b6){} -- (b5)
(b5) -- (a2)--(b3)
(b6) -- (a0)--(b4)
;
}

\def\outsidediamond{
\draw
(a3)  ++(180:\od)  node[insep](b1){}
--  ++(180:\otd)  node[insep](b2){}
(b1) -- ++(240:\otd) node[insep](b3){} -- (b2)
(b1) -- (a2) -- (b2)
(b3)--(a0)
;
}

\def\outsidesquare{
\draw
(a0) -- ++(270:\os)  node[insep](c0){}
(a1)  ++(0:\os)  node[insep](c1){}
(a3)  ++(180:\os)  node[insep](c3){}
(c0) -- (c1) -- (a2) -- (c3) -- (c0)
;
}

\def\topdiamondL{
\draw
(a2)  ++(90:\td)  node[insep](b1){}
--  ++(150:\ttd)  node[insep](b2){}
-- ++(270:\ttd) node[insep](b3){} -- (b1)
(b3) -- (c3) -- (b2)
(b1)--(c1)
;
}

\def\topdiamondR{
\draw
(a2)  ++(90:\td)  node[insep](b1){}
--  ++(30:\ttd)  node[insep](b2){}
-- ++(270:\ttd) node[insep](b3){} -- (b1)
(b3) -- (c1) -- (b2)
(b1)--(c3)
;
}

\def\tophavel{
\draw
(a2)  ++(90:\xh)   node[insep](b1){}
--  ++(90:\xth)  node[insep](b2){}
(b1) -- ++(270+\ha:\xth) node[insep](b3){}
(b1) -- ++(270-\ha:\xth) node[insep](b4){} -- (b3)
(b2) -- ++(90-\ha:\xth) node[insep](b5){}
(b2)-- ++(90+\ha:\xth) node[insep](b6){} -- (b5)
(b5) -- (c1)--(b3)
(b6) -- (c3)--(b4)
;
}


\def\confA{
\square
\draw (a1) coordinate (x)  (a3)  coordinate (y);
\fill[gray!40,draw=black]
(x) to[out=160,in=20] (y)  to[out=-20,in=200] (x);
\square
\draw
(0,0.85) node{$F$}
;
}

\def\confB{
\square
\insidediamond
%\draw (a0) to[out=180, in=180,looseness=3.5] (a2) ;
}


\def\confI{
\square
\insidehavel
%\draw (a0) to[out=180, in=180,looseness=3.5] (a2) ;
}



\begin{tikzpicture}
[insep/.style={inner sep=1.8pt, outer sep=0pt, circle, fill=black},
insepb/.style={inner sep=2.3pt, outer sep=0pt, circle,fill},
insepr/.style={inner sep=2.3pt, outer sep=0pt, circle, fill=red}, 
noin/.style={inner sep=0pt, outer sep=0pt, circle, fill},
precol/.style={inner sep=1.8pt, outer sep=0pt, circle, fill},
empty/.style={inner sep=0pt, outer sep=1.8pt, circle},
three/.style={inner sep=1.5pt, outer sep=0pt, regular polygon,regular polygon sides=3, draw,fill=white},
four/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=4, draw,fill=white},
five/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=5, draw,fill=white},
mix/.style={inner sep=1.8pt, outer sep=0pt, circle, draw,fill=white},
mixg/.style={inner sep=1.8pt, outer sep=0pt, circle, fill=gray!90},
]

\begin{scope}[xshift=0cm, yshift=0cm]   \confA \end{scope}
\begin{scope}[xshift=4cm, yshift=0cm]   \confB \end{scope}
\begin{scope}[xshift=8cm, yshift= 0cm]   \confI \end{scope}


\end{tikzpicture}



==> fig-stretchable.pgf <==


\usetikzlibrary{patterns}
\usetikzlibrary{fadings}
\usetikzlibrary{shapes,snakes}

\tikzset{insep/.style={inner sep=1.8pt, outer sep=0pt, circle, fill=black},
insepb/.style={inner sep=2.3pt, outer sep=0pt, circle,fill},
insepr/.style={inner sep=2.3pt, outer sep=0pt, circle, fill=red}, 
insepg/.style={inner sep=2.3pt, outer sep=0pt, circle, fill=olive green}, 
insepb/.style={inner sep=2.3pt, outer sep=0pt, circle, fill=blue}, 
noin/.style={inner sep=0pt, outer sep=0pt, circle, fill},
precol/.style={inner sep=1.8pt, outer sep=0pt, circle, fill},
empty/.style={inner sep=0pt, outer sep=1.8pt, circle},
three/.style={inner sep=1.5pt, outer sep=0pt, regular polygon,regular polygon sides=3, draw,fill=white},
four/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=4, draw,fill=white},
five/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=5, draw,fill=white},
mix/.style={inner sep=1.8pt, outer sep=0pt, circle, draw,fill=white},
mixg/.style={inner sep=1.8pt, outer sep=0pt, circle, fill=gray!90},}

\def\e{1.3} % side of big square


\def\xh{0.7} % Shif of top diamond
\def\xth{0.3} % top  triangle diamond
\def\ha{50} % havel angle

\def\x{0.9} % special configuration


\def\xxh{1.2} % Shif of top diamond
\def\xxth{0.7} % top  triangle diamond
\def\xha{70} % havel angle


\def\y{1.1} % special configuration




\def\confPepa{
\draw
(0,0.8)  node[mix](a0){}
 -- ++(45:\x)  node[insep](a1){}
 -- ++(-45:\x)  node[mix](a2){}
 -- ++(225:\x)  node[insep](a3){} -- (a0)
 -- ++(135:\x)  node[insep](b1){}
 -- ++(225:\x)  node[mix](b2){}
 -- ++(-45:\x)  node[insep](b3){} -- (a0)
(a1)--(a3) (b1)--(b3)
(a2) to[out=90,in=90,looseness=1.4] (b2)
%(0,-1)node{Pepa}
;
}

\def\confPa{
\draw
(0,0.8)  node[insepr,label={above:$x$}](a0){}
 -- ++(45:\x)  node[insepg,label={above:$x_1$}](a1){}
 -- ++(-45:\x)  node[insepr,label={right:$v_4$}](a2){}
 -- ++(225:\x)  node[insepb,label={below:$x_3$}](a3){} -- (a0)
 -- ++(135:\x)  node[insepg,label={above:$x_2$}](b1){}
 -- ++(225:\x)  node[insepr,label={left:$v_1$}](b2){}
 -- ++(-45:\x)  node[insepb,label={below:$x_4$}](b3){} -- (a0)
(a0) ++(90:0.9)node {$f_1$}
(a1)--(a3) (b1)--(b3)
(a2) to[out=90,in=90,looseness=2] node[pos=0.6](x0){}  node[pos=0.4](x1){}  (b2)
(x0) node[insepg,label={above:$v_2$}]{}   
(x1) node[insepb,label={above:$v_3$}]{}   
(a0) ++(0,-0.8)node {$h_1$}
(0,-1)node{$X_1$}
;
\draw
(a3) circle (0.2)
;
}

\def\confPb{
\draw
(0,0.8)  node[insep,label={above:$ $}](a0){}
 -- ++(45:\x)  node[insep,label={above:$ $}](a1){}
 -- ++(-45:\x)  node[insep,label={right:$ $}](a2){}
 -- ++(225:\x)  node[insep,label={below:$$}](a3){} -- (a0)
 -- ++(135:\x)  node[insep,label={above:$v_2$}](b1){}
 -- ++(225:\x)  node[insep,label={below:$v_1$}](b2){}
 -- ++(-45:\x)  node[insep,label={below:$ $}](b3){} -- (a0)
(a0) ++(90:0.9)node {$f_1$}
(a1)--(a3) (b1)--(b3)
(b2) ++(180:0.4) node[insep,label={left:$v_3$}](b4){} -- (b1)
(a2) to[out=90,in=90,looseness=2] (b4)
(a0) ++(0,-0.8)node {$h_1$}
(0,-1)node{$X_2$}
;
\draw
(a1) circle (0.2)
;
}

\def\confPc{
\draw
(0,0.8)  node[insepg,label={above:$v_2$}](a0){}
 -- ++(0:0.5*\x)  node[insepb,label={above:$v_3$}](x0){}
 -- ++(45:\x)  node[insepr,label={above:$y_1$}](a1){}
 -- ++(-45:\x)  node[insepb,label={right:$y$}](a2){}
 -- ++(225:\x)  node[insepg,label={below:$y_2$}](a3){} -- (x0)
(a0)
 -- ++(0:-0.5*\x)  node[insepr,label={above:$v_1$}](x1){}
 -- ++(135:\x)  node[insepg,label={above:$x_1$}](b1){}
 -- ++(225:\x)  node[insepr,label={left:$x$}](b2){}
 -- ++(-45:\x)  node[insepb,label={below:$x_2$}](b3){} -- (x1)
(a1)--(a3) (b1)--(b3)
(a2) to[out=90,in=90,looseness=2] (b2)
(a0) ++(90:0.9)node {$f_1$}
(a0) ++(-90:0.8)node {$h_1$}
(0,-1)node{$X_2$}
;
\draw
(a3) circle (0.2)
;
}


\def\confPd{
\draw
(0.25,0.8)  node[insep,label={above:$v_3$}](a0){}
 -- ++(45:\x)  node[insep,label={above:$ $}](a1){}
 -- ++(-45:\x)  node[insep,label={right:$ $}](a2){}
 -- ++(225:\x)  node[insep,label={below:$ $}](a3){} -- (a0)
++ (180:0.5)  node[insep,label={below:$v_1$}](b0){}
 -- ++(135:\x)  node[insep,label={above:$v_2$}](b1){}
 -- ++(225:\x)  node[insep,label={left:$ $}](b2){}
 -- ++(-45:\x)  node[insep,label={below:$ $}](b3){} -- (b0)

(a1)--(a3) (b1)--(b3)
(b1)--(a0)
(a2) to[out=90,in=90,looseness=2] (b2)
(a0) ++(-0.25,0.9)node {$f_1$}
(a0) ++(-0.25,-0.8)node {$h_1$}
(0,-1)node{$X_4$}
;
\draw
(a1) circle (0.2)
;
}


\def\confKarel{
\draw
(0,0) node[insep](a0){} -- ++(20:\e) node[mix](a1){} -- 
++(160:\e) node[insep](a2){} -- ++(200:\e) node[mix](a3){} -- (a0)
(a0)--(a2)
;
\draw
(a2)  ++(90:\xxh)   node[insep](b1){}
--  ++(90:\xxth)  node[insep](b2){}
(b1) -- ++(270+\xha:\xxth) node[insep](b3){}
(b1) -- ++(270-\xha:\xxth) node[insep](b4){} -- (b3)
(b2) -- ++(90-\xha:\xxth) node[insep](b5){}
(b2)-- ++(90+\xha:\xxth) node[insep](b6){} -- (b5)
(b5) -- (a1)--(b3)
(b6) -- (a3)--(b4)
;
%\draw (0,-1)node{Karel};
}

\def\confKa{
\draw
(0,0) node[insepr,label={below:$x_1$}](a0){} -- ++(20:\e) node[insepb,label={right:$x$}](a1){} -- 
++(160:\e) node[insepg,label={above:$x_2$}](a2){} 
-- ++(200:\e) node[insepb,label={below:$v_3$}](xa3){} -- (a0)
(a0)--(a2)
(xa3) -- ++(180:0.5) node[insepg,label={below:$v_2$}]{}
-- ++(180:0.5) node[insepr,label={below:$v_1$}](a3){}
;
\draw
(a2)  ++(90:\xxh)   node[insepr](b1){}
--  ++(90:\xxth)  node[insepb](b2){}
(b1) -- ++(270+\xha:\xxth) node[insepg,label={above:$y_2$}](b3){}
(b1) -- ++(270-\xha:\xxth) node[insepb,label={above:$y_1$}](b4){} -- (b3)
(b2) -- ++(90-\xha:\xxth) node[insepr,label={right:$y_4$}](b5){}
(b2)-- ++(90+\xha:\xxth) node[insepg,label={left:$y_3$}](b6){} -- (b5)
(b5) to[out=-60,in=90] (a1)--(b3)
(b6) to[out=240,in=90]  (a3)--(b4)
;
\draw
(a2) ++(160:0.8)node {$f_1$}
(a0) ++(200:0.8)node {$h_1$}
;
\draw
(a2) circle (0.2)
(b2) circle (0.2)
(b6) circle (0.2)
(b5) circle (0.2)
;
\draw[dotted]
%(xa3)--(b4)
%(a0)--(a3)
;
\draw (0,-1)node{$Y_1$};
}

\def\confKb{
\draw
(0,0) node[insep,label={below:$ $}](a0){} -- ++(20:\e) node[insep,label={right:$ $}](a1){} -- 
++(160:\e) node[insep,label={above:$v_2$}](a2){} -- ++(200:\e) node[insep,label={below:$v_3$}](a3){} -- (a0)
(a0)--(a2)
(a3)  ++(180:1.0) node[insep,label={below:$v_1$}](a3){} -- (a2)
;
\draw
(a2)  ++(90:\xxh)   node[insep](b1){}
--  ++(90:\xxth)  node[insep](b2){}
(b1) -- ++(270+\xha:\xxth) node[insep,label={above:$ $}](b3){}
(b1) -- ++(270-\xha:\xxth) node[insep,label={above:$ $}](b4){} -- (b3)
(b2) -- ++(90-\xha:\xxth) node[insep,label={right:$ $}](b5){}
(b2)-- ++(90+\xha:\xxth) node[insep,label={left:$ $}](b6){} -- (b5)
(b5) to[out=-60,in=90] (a1)--(b3)
(b6) to[out=240,in=90]  (a3)--(b4)
;
\draw
(a2) ++(160:0.8)node {$f_1$}
(a0) ++(200:0.8)node {$h_1$}
;
\draw
(b3) circle (0.2)
(b4) circle (0.2)
(b1) circle (0.2)
;
\draw (0,-1)node{$Y_2$};
}

\def\confKc{
\draw
(0,0) node[insep,label={below:$ $}](a0){} -- ++(20:\e) node[insep,label={right:$ $}](a1){} -- 
++(160:\e) node[insep,label={above:$ $}](a2){} -- ++(200:\e) node[insep,label={below:$v_3$}](a3){} -- (a0)
(a0)--(a2)
(a3)  ++(180:1.0) node[insep,label={below:$v_1$}](xa3){} 
;
\draw
(a2)  ++(90:\xxh)   node[insep](b1){}
--  ++(90:\xxth)  node[insep](b2){}
(b1) -- ++(270+\xha:\xxth) node[insep,label={above:$ $}](b3){}
(b1) -- ++(270-\xha:\xxth) node[insep,label={above:$v_2$}](b4){} -- (b3)
(b2) -- ++(90-\xha:\xxth) node[insep,label={right:$ $}](b5){}
(b2)-- ++(90+\xha:\xxth) node[insep,label={left:$ $}](b6){} -- (b5)
(b5) to[out=-60,in=90] (a1)--(b3)
(b6) to[out=240,in=90]  (xa3)--(b4)
(a3)--(b4)
;
\draw
(a2) ++(170:0.6)node {$f_1$}
(a0) ++(200:0.8)node {$h_1$}
;
\draw
(a2) circle (0.2)
;
\draw (0,-1)node{$Y_3$};
}

\definecolor{olive green}{rgb}{0,0.5,0}


\begin{tikzpicture}

\begin{scope}[xshift=0cm, yshift=0cm]   \confPepa \end{scope}
\begin{scope}[xshift=0cm, yshift= -5cm]   \confKarel \end{scope}

\begin{scope}[xshift=5cm, yshift=0cm]   \confPa \end{scope}
\begin{scope}[xshift=10cm, yshift=0cm]   \confPc \end{scope}


\begin{scope}[xshift=5cm, yshift=-5cm]   \confKa \end{scope}

\draw[thin]
(2,4) -- (2,-6)
(-1,3.2) -- (12,3.2)
(-1,-1.5) -- (12,-1.5)
(0,3.8)node{$G_0$}
(7.5,3.8)node{$G_1$}
;
\end{tikzpicture}


% \begin{tikzpicture}
% 
% \begin{scope}[xshift=0cm, yshift=-2.5cm]   \confPepa \end{scope}
% \begin{scope}[xshift=0cm, yshift= -10cm]   \confKarel \end{scope}
% 
% \begin{scope}[xshift=5cm, yshift=0cm]   \confPa \end{scope}
% \begin{scope}[xshift=10cm, yshift=0cm]   \confPb \end{scope}
% \begin{scope}[xshift=5cm, yshift=-5cm]   \confPc \end{scope}
% \begin{scope}[xshift=10cm, yshift=-5cm]   \confPd \end{scope}
% 
% 
% \begin{scope}[xshift=5cm, yshift=-10cm]   \confKa \end{scope}
% \begin{scope}[xshift=10cm, yshift=-10cm]   \confKb \end{scope}
% \begin{scope}[xshift=15cm, yshift=-10cm]   \confKc \end{scope}
% 
% \draw[thin]
% (2,4) -- (2,-11)
% (-1,3) -- (16,3)
% (-1,-6.5) -- (16,-6.5)
% (0,3.8)node{$G_0$}
% (10,3.8)node{$G_1$}
% ;
% \end{tikzpicture}



==> fig-thomaswalls.pgf <==


\usetikzlibrary{patterns}
\usetikzlibrary{fadings}
\usetikzlibrary{shapes,snakes}

\def\e{0.4}
\def\f{0.7}
\def\g{1.0}
\def\z{2}

\tikzset{extra/.style={line width=1.3pt},}

\def\confA{
\clip(-0.6,-0.7) rectangle (2.2,2.6) ;
\draw
(0,0) node[insep](a0){} -- ++(\z,0) node[insep](a1){} -- 
++(0,\z) node[insep](a2){} -- ++(-\z,0) node[insep](a3){} -- (a0) 
(a0) ++(45:\e) node[insep](b0){} 
(a1) --  ++(135:\e) node[insep](b1){} 
(a2) ++(225:\e) node[insep](b2){} 
(b0) -- (a3) -- (b2) -- (b1) -- (b0)
;
\draw[extra]
(a0) to[out=120,in=150,looseness=2] (a2)
%(a3) to[out=30,in=60,looseness=2] (a1)
%(a3)--(b1)
(b0)--(b2)
;
\draw (0.5*\z,-0.5) node {$M$};
}

\def\confB{
\clip(-0.6,-0.7) rectangle (2.2,2.6) ;
\draw
(0,0) node[insep](a0){} -- ++(\z,0) node[insep](a1){} -- 
++(0,\z) node[insep](a2){} -- ++(-\z,0) node[insep](a3){} -- (a0) 
(a0) ++(45:\e) node[insep](b0){} 
(a1) --  ++(135:\e) node[insep](b1){} 
(a2) ++(225:\e) node[insep](b2){} 
(b0) -- (a3) -- (b2) -- (b1) -- (b0)
(a3) ++(315:\f) node[insep](c3){} 
(a1) ++(135:\f) node[insep](c1){} 
(a2) ++(225:\f) node[insep](c2){} 
(b2) -- (c2) -- (c3) -- (b0) -- (c1) -- (c2)
;
\draw[extra]
(a0) to[out=120,in=150,looseness=2] (a2)
%(a3) to[out=30,in=60,looseness=2] (a1)
(c3)--(c1)
%(b0)--(c2)
;
\draw (0.5*\z,-0.5) node {$T_1$};
}

\def\confC{
\clip(-0.6,-0.7) rectangle (2.2,2.6) ;
\draw
(0,0) node[insep](a0){} -- ++(\z,0) node[insep](a1){} -- 
++(0,\z) node[insep](a2){} -- ++(-\z,0) node[insep](a3){} -- (a0) 
(a0) ++(45:\e) node[insep](b0){} 
(a1) --  ++(135:\e) node[insep](b1){} 
(a2) ++(225:\e) node[insep](b2){} 
(b0) -- (a3) -- (b2) -- (b1) -- (b0)
(a3) ++(315:\f) node[insep](c3){} 
(a1) ++(135:\f) node[insep](c1){} 
(a2) ++(225:\f) node[insep](c2){} 
(b2) -- (c2) -- (c3) -- (b0) -- (c1) -- (c2)
(a0) ++(45:\g) node[insep](d0){} 
(a1) ++(135:\g) node[insep](d1){} 
(a2) ++(225:\g) node[insep](d2){} 
(c1)--(d1)--(d2)--(c3)--(d0)--(d1)
;
\draw[extra]
(a0) to[out=120,in=150,looseness=2] (a2)
%(a3) to[out=30,in=60,looseness=2] (a1)
%(c3)--(d1)
(d0)--(d2)
;
\draw (0.5*\z,-0.5) node {$T_2$};
}

\def\confD{
\clip(-0.6,-0.7) rectangle (2.2,2.6) ;
\draw
(0,0) node[insep](a0){} -- ++(\z,0) node[insep](a1){} -- 
++(0,\z) node[insep](a2){} -- ++(-\z,0) node[insep](a3){} -- (a0) 
(a0) ++(45:\e) node[insep](b0){} 
(a1) --  ++(135:\e) node[insep](b1){} 
(a2) ++(225:\e) node[insep](b2){} 
(b0) -- (a3) -- (b2) -- (b1) -- (b0)
(a3) ++(315:\f) node[insep](c3){} 
(a1) ++(135:\f) node[insep](c1){} 
(a2) ++(225:\f) node[insep](c2){} 
(b2) -- (c2) -- (c3) -- (b0) -- (c1) -- (c2)
(a0) ++(45:\g) node[insep](d0){} 
(a3) ++(315:\g) node[insep](d3){} 
(a2) ++(225:\g) node[insep](d2){} 
(c3)--(d3)--(d2)--(c1)--(d0)--(d3)
;
\draw[extra]
(a0) to[out=120,in=150,looseness=2] (a2)
%(a3) to[out=30,in=60,looseness=2] (a1)
%(d3)--(c1)
(d0)--(d2)
;
\draw (0.5*\z,-0.5) node {$T_3$};
}

\def\confE{
\clip(-0.6,-0.7) rectangle (2.2,2.6) ;
\draw
(0,0) node[insep](a0){} -- ++(\z,0) node[insep](a1){} -- 
++(0,\z) node[insep](a2){} -- ++(-\z,0) node[insep](a3){} -- (a0) 
;
\draw[extra]
(a0) to[out=120,in=150,looseness=2] (a2)
(a1)--(a3)
;
\draw (0.5*\z,-0.5) node {$K_4$};
}

\begin{tikzpicture}
[insep/.style={inner sep=1.8pt, outer sep=0pt, circle, fill=black},
insepb/.style={inner sep=2.3pt, outer sep=0pt, circle,fill},
insepr/.style={inner sep=2.3pt, outer sep=0pt, circle, fill=red}, 
noin/.style={inner sep=0pt, outer sep=0pt, circle, fill},
precol/.style={inner sep=1.8pt, outer sep=0pt, circle, fill},
empty/.style={inner sep=0pt, outer sep=1.8pt, circle},
three/.style={inner sep=1.5pt, outer sep=0pt, regular polygon,regular polygon sides=3, draw,fill=white},
four/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=4, draw,fill=white},
five/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=5, draw,fill=white},
mix/.style={inner sep=1.8pt, outer sep=0pt, circle, draw,fill=white},
mixg/.style={inner sep=1.8pt, outer sep=0pt, circle, fill=gray!90},
]

\begin{scope}[xshift=-3cm, yshift=0cm]   \confE \end{scope}
\begin{scope}[xshift=0cm, yshift=0cm]   \confA \end{scope}
\begin{scope}[xshift=3cm, yshift=0cm]   \confB \end{scope}
\begin{scope}[xshift=6cm, yshift=0cm]   \confC \end{scope}
\begin{scope}[xshift=9cm, yshift=0cm]   \confD \end{scope}
\end{tikzpicture}



==> fig-tw1.pgf <==


\usetikzlibrary{patterns}
\usetikzlibrary{fadings}
\usetikzlibrary{shapes,snakes}

\def\e{0.3}
\def\f{0.55}
\def\g{0.8}
\def\z{2}

\tikzset{extra/.style={line width=0.5pt},}

\def\ha{0.1}
\def\hb{0.3}
\def\hc{20}
\newcommand{\havel}[3]{
(0.5*\z,0.5*\z)  +(#3+45:\ha) node[minisep](x1){}
+(#3+45+\hc:\hb) node[minisep](x2){}
+(#3+45-\hc:\hb) node[minisep](x3){}
+(#3+225:\ha) node[minisep](y1){}
+(#3+225+\hc:\hb) node[minisep](y2){}
+(#3+225-\hc:\hb) node[minisep](y3){}
(x1)--(x2)--(x3)--(x1) -- (y1)--(y2)--(y3)--(y1)
(x3) -- (#1) -- (y2)
(x2) -- (#2) -- (y3)
}

\def\makeclip{
\clip(-0.6,-0.75) rectangle (2.2,2.6) ;
}

\def\confA{
\makeclip
\draw
(0,0) node[insep](a0){} -- ++(\z,0) node[insep](a1){} -- 
++(0,\z) node[insep](a2){} -- ++(-\z,0) node[insep](a3){} -- (a0) 
(a0) ++(45:\e) node[insep](b0){} 
(a1) --  ++(135:\e) node[insep](b1){} 
(a2) ++(225:\e) node[insep](b2){} 
(b0) -- (a3) -- (b2) -- (b1) -- (b0)
;
\draw[extra]
(a0) to[out=120,in=150,looseness=2] (a2)
%(a3) to[out=30,in=60,looseness=2] (a1)
%(a3)--(b1)
;
\draw
\havel{b2}{b0}{90}
;
\draw (0.5*\z,-0.5) node {$M'$};
}

\def\confB{
\makeclip
\draw
(0,0) node[insep](a0){} -- ++(\z,0) node[insep](a1){} -- 
++(0,\z) node[insep](a2){} -- ++(-\z,0) node[insep](a3){} -- (a0) 
(a0) ++(45:\e) node[insep](b0){} 
(a1) --  ++(135:\e) node[insep](b1){} 
(a2) ++(225:\e) node[insep](b2){} 
(b0) -- (a3) -- (b2) -- (b1) -- (b0)
(a3) ++(315:\f) node[insep](c3){} 
(a1) ++(135:\f) node[insep](c1){} 
(a2) ++(225:\f) node[insep](c2){} 
(b2) -- (c2) -- (c3) -- (b0) -- (c1) -- (c2)
;
\draw[extra]
(a0) to[out=120,in=150,looseness=2] (a2)
%(a3) to[out=30,in=60,looseness=2] (a1)
%(b0)--(c2)
;
\draw
\havel{c1}{c3}{0}
;

\draw (0.5*\z,-0.5) node {$T_1'$};
}

\def\confC{
\makeclip
\draw
(0,0) node[insep](a0){} -- ++(\z,0) node[insep](a1){} -- 
++(0,\z) node[insep](a2){} -- ++(-\z,0) node[insep](a3){} -- (a0) 
(a0) ++(45:\e) node[insep](b0){} 
(a1) --  ++(135:\e) node[insep](b1){} 
(a2) ++(225:\e) node[insep](b2){} 
(b0) -- (a3) -- (b2) -- (b1) -- (b0)
(a3) ++(315:\f) node[insep](c3){} 
(a1) ++(135:\f) node[insep](c1){} 
(a2) ++(225:\f) node[insep](c2){} 
(b2) -- (c2) -- (c3) -- (b0) -- (c1) -- (c2)
(a0) ++(45:\g) node[insep](d0){} 
(a1) ++(135:\g) node[insep](d1){} 
(a2) ++(225:\g) node[insep](d2){} 
(c1)--(d1)--(d2)--(c3)--(d0)--(d1)
;
\draw[extra]
(a0) to[out=120,in=150,looseness=2] (a2)
%(a3) to[out=30,in=60,looseness=2] (a1)
%(c3)--(d1)
;
\draw
\havel{d2}{d0}{90}
;
\draw (0.5*\z,-0.5) node {$T_2'$};
}

\def\confD{
\makeclip
\draw
(0,0) node[insep](a0){} -- ++(\z,0) node[insep](a1){} -- 
++(0,\z) node[insep](a2){} -- ++(-\z,0) node[insep](a3){} -- (a0) 
(a0) ++(45:\e) node[insep](b0){} 
(a1) --  ++(135:\e) node[insep](b1){} 
(a2) ++(225:\e) node[insep](b2){} 
(b0) -- (a3) -- (b2) -- (b1) -- (b0)
(a3) ++(315:\f) node[insep](c3){} 
(a1) ++(135:\f) node[insep](c1){} 
(a2) ++(225:\f) node[insep](c2){} 
(b2) -- (c2) -- (c3) -- (b0) -- (c1) -- (c2)
(a0) ++(45:\g) node[insep](d0){} 
(a3) ++(315:\g) node[insep](d3){} 
(a2) ++(225:\g) node[insep](d2){} 
(c3)--(d3)--(d2)--(c1)--(d0)--(d3)
;
\draw[extra]
(a0) to[out=120,in=150,looseness=2] (a2)
%(a3) to[out=30,in=60,looseness=2] (a1)
%(d3)--(c1)
%(d2)--(d0)
;
\draw
\havel{d2}{d0}{90}
;
\draw (0.5*\z,-0.5) node {$T_3'$};
}


\def\confE{
\makeclip
\draw
(0,0) node[insep](a0){} -- ++(\z,0) node[insep](a1){} -- 
++(0,\z) node[insep](a2){} -- ++(-\z,0) node[insep](a3){} -- (a0) 
;
\draw[extra]
(a0) to[out=120,in=150,looseness=2] (a2)
;
\draw
\havel{a1}{a3}{0}
;
\draw (0.5*\z,-0.5) node {$K_4'$};
}

\begin{tikzpicture}
[insep/.style={inner sep=1.8pt, outer sep=0pt, circle, fill=black},
minisep/.style={inner sep=1pt, outer sep=0pt, circle, fill=black},
insepb/.style={inner sep=2.3pt, outer sep=0pt, circle,fill},
insepr/.style={inner sep=2.3pt, outer sep=0pt, circle, fill=red}, 
noin/.style={inner sep=0pt, outer sep=0pt, circle, fill},
precol/.style={inner sep=1.8pt, outer sep=0pt, circle, fill},
empty/.style={inner sep=0pt, outer sep=1.8pt, circle},
three/.style={inner sep=1.5pt, outer sep=0pt, regular polygon,regular polygon sides=3, draw,fill=white},
four/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=4, draw,fill=white},
five/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=5, draw,fill=white},
mix/.style={inner sep=1.8pt, outer sep=0pt, circle, draw,fill=white},
mixg/.style={inner sep=1.8pt, outer sep=0pt, circle, fill=gray!90},
]

\begin{scope}[xshift=-3cm, yshift=0cm]   \confE \end{scope}
\begin{scope}[xshift=0cm, yshift=0cm]   \confA \end{scope}
\begin{scope}[xshift=3cm, yshift=0cm]   \confB \end{scope}
\begin{scope}[xshift=6cm, yshift=0cm]   \confC \end{scope}
\begin{scope}[xshift=9cm, yshift=0cm]   \confD \end{scope}
\end{tikzpicture}



==> fig-tw2.pgf <==


\usetikzlibrary{patterns}
\usetikzlibrary{fadings}
\usetikzlibrary{shapes,snakes}

\def\e{0.3}
\def\f{0.55}
\def\g{0.8}
\def\z{2}

\tikzset{extra/.style={line width=0.5pt},}

\def\ha{0.09}
\def\hb{0.25}
\def\hc{35}
\newcommand{\havel}[3]{
(0.5*\z,0.5*\z)  +(#3+45:\ha) node[minisep](x1){}
+(#3+45+\hc:\hb) node[minisep](x2){}
+(#3+45-\hc:\hb) node[minisep](x3){}
+(#3+225:\ha) node[minisep](y1){}
+(#3+225+\hc:\hb) node[minisep](y2){}
+(#3+225-\hc:\hb) node[minisep](y3){}
(x1)--(x2)--(x3)--(x1) -- (y1)--(y2)--(y3)--(y1)
(x3) -- (#1) -- (y2)
(x2) -- (#2) -- (y3)
}


\def\hoa{0.1}
\def\hob{0.3}
\def\hoc{20}
\newcommand{\havelout}{
\draw
(0,\z) ++(135:0.5)  +(90+45:\ha) node[minisep](x1){}
+(90+45+\hc:\hb) node[minisep](x2){}
+(90+45-\hc:\hb) node[minisep](x3){}
+(90+225:\ha) node[minisep](y1){}
+(90+225+\hc:\hb) node[minisep](y2){}
+(90+225-\hc:\hb) node[minisep](y3){}
(x1)--(x2)--(x3)--(x1) -- (y1)--(y2)--(y3)--(y1)
(x3) -- (a2) -- (y2)
(x2) -- (a0) -- (y3)
;
}

\def\makeclip{
%\draw(-0.6,-0.7) rectangle (2.2,2.6) ;
}


\def\confA{
\makeclip
\draw
(0,0) node[insep](a0){} -- ++(\z,0) node[insep](a1){} -- 
++(0,\z) node[insep](a2){} -- ++(-\z,0) node[insep](a3){} -- (a0) 
(a0) ++(45:\e) node[insep](b0){} 
(a1) --  ++(135:\e) node[insep](b1){} 
(a2) ++(225:\e) node[insep](b2){} 
(b0) -- (a3) -- (b2) -- (b1) -- (b0)
;
\draw[extra]
%(a0) to[out=120,in=150,looseness=2] (a2)
;
\draw
\havel{b2}{b0}{90}
;
\havelout
\draw (0.5*\z,-0.5) node {$M''$};
}

\def\confB{
\makeclip
\draw
(0,0) node[insep](a0){} -- ++(\z,0) node[insep](a1){} -- 
++(0,\z) node[insep](a2){} -- ++(-\z,0) node[insep](a3){} -- (a0) 
(a0) ++(45:\e) node[insep](b0){} 
(a1) --  ++(135:\e) node[insep](b1){} 
(a2) ++(225:\e) node[insep](b2){} 
(b0) -- (a3) -- (b2) -- (b1) -- (b0)
(a3) ++(315:\f) node[insep](c3){} 
(a1) ++(135:\f) node[insep](c1){} 
(a2) ++(225:\f) node[insep](c2){} 
(b2) -- (c2) -- (c3) -- (b0) -- (c1) -- (c2)
;
\draw[extra]
%(a0) to[out=120,in=150,looseness=2] (a2)
%(a3) to[out=30,in=60,looseness=2] (a1)
%(b0)--(c2)
;
\draw \havel{c1}{c3}{0} ;
\havelout
\draw (0.5*\z,-0.5) node {$T_1''$};
}

\def\confC{
\makeclip
\draw
(0,0) node[insep](a0){} -- ++(\z,0) node[insep](a1){} -- 
++(0,\z) node[insep](a2){} -- ++(-\z,0) node[insep](a3){} -- (a0) 
(a0) ++(45:\e) node[insep](b0){} 
(a1) --  ++(135:\e) node[insep](b1){} 
(a2) ++(225:\e) node[insep](b2){} 
(b0) -- (a3) -- (b2) -- (b1) -- (b0)
(a3) ++(315:\f) node[insep](c3){} 
(a1) ++(135:\f) node[insep](c1){} 
(a2) ++(225:\f) node[insep](c2){} 
(b2) -- (c2) -- (c3) -- (b0) -- (c1) -- (c2)
(a0) ++(45:\g) node[insep](d0){} 
(a1) ++(135:\g) node[insep](d1){} 
(a2) ++(225:\g) node[insep](d2){} 
(c1)--(d1)--(d2)--(c3)--(d0)--(d1)
;
\draw[extra]
%(a0) to[out=120,in=150,looseness=2] (a2)
%(a3) to[out=30,in=60,looseness=2] (a1)
%(c3)--(d1)
;
\draw
\havel{d2}{d0}{90}
;
\havelout

\draw (0.5*\z,-0.5) node {$T_2''$};
}

\def\confD{
\makeclip
\draw
(0,0) node[insep](a0){} -- ++(\z,0) node[insep](a1){} -- 
++(0,\z) node[insep](a2){} -- ++(-\z,0) node[insep](a3){} -- (a0) 
(a0) ++(45:\e) node[insep](b0){} 
(a1) --  ++(135:\e) node[insep](b1){} 
(a2) ++(225:\e) node[insep](b2){} 
(b0) -- (a3) -- (b2) -- (b1) -- (b0)
(a3) ++(315:\f) node[insep](c3){} 
(a1) ++(135:\f) node[insep](c1){} 
(a2) ++(225:\f) node[insep](c2){} 
(b2) -- (c2) -- (c3) -- (b0) -- (c1) -- (c2)
(a0) ++(45:\g) node[insep](d0){} 
(a3) ++(315:\g) node[insep](d3){} 
(a2) ++(225:\g) node[insep](d2){} 
(c3)--(d3)--(d2)--(c1)--(d0)--(d3)
;
\draw[extra]
%(a0) to[out=120,in=150,looseness=2] (a2)
%(a3) to[out=30,in=60,looseness=2] (a1)
%(d3)--(c1)
%(d2)--(d0)
;
\draw
\havel{d2}{d0}{90}
;
\havelout
\draw (0.5*\z,-0.5) node {$T_3''$};
}


\def\confE{
\makeclip
\draw
(0,0) node[insep](a0){} -- ++(\z,0) node[insep](a1){} -- 
++(0,\z) node[insep](a2){} -- ++(-\z,0) node[insep](a3){} -- (a0) 
;
\draw[extra]
%(a0) to[out=120,in=150,looseness=2] (a2)
;
\draw
\havel{a1}{a3}{0}
;
\havelout
\draw (0.5*\z,-0.5) node {$K_4''$};
}

\begin{tikzpicture}
[insep/.style={inner sep=1.8pt, outer sep=0pt, circle, fill=black},
minisep/.style={inner sep=1pt, outer sep=0pt, circle, fill=black},
insepb/.style={inner sep=2.3pt, outer sep=0pt, circle,fill},
insepr/.style={inner sep=2.3pt, outer sep=0pt, circle, fill=red}, 
noin/.style={inner sep=0pt, outer sep=0pt, circle, fill},
precol/.style={inner sep=1.8pt, outer sep=0pt, circle, fill},
empty/.style={inner sep=0pt, outer sep=1.8pt, circle},
three/.style={inner sep=1.5pt, outer sep=0pt, regular polygon,regular polygon sides=3, draw,fill=white},
four/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=4, draw,fill=white},
five/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=5, draw,fill=white},
mix/.style={inner sep=1.8pt, outer sep=0pt, circle, draw,fill=white},
mixg/.style={inner sep=1.8pt, outer sep=0pt, circle, fill=gray!90},
]

\begin{scope}[xshift=-3cm, yshift=0cm]   \confE \end{scope}
\begin{scope}[xshift=0cm, yshift=0cm]   \confA \end{scope}
\begin{scope}[xshift=3cm, yshift=0cm]   \confB \end{scope}
\begin{scope}[xshift=6cm, yshift=0cm]   \confC \end{scope}
\begin{scope}[xshift=9cm, yshift=0cm]   \confD \end{scope}
\end{tikzpicture}


